Character-Word LSTM Language Models

We present a Character-Word Long Short-Term Memory Language Model which both reduces the perplexity with respect to a baseline word-level language model and reduces the number of parameters of the model. Character information can reveal structural (dis)similarities between words and can even be used when a word is out-of-vocabulary, thus improving the modeling of infrequent and unknown words. By concatenating word and character embeddings, we achieve up to 2.77% relative improvement on English compared to a baseline model with a similar amount of parameters and 4.57% on Dutch. Moreover, we also outperform baseline word-level models with a larger number of parameters.

==> cgn_large_append.dat <==
1	61.88
2	61.87
3	61.89
4	61.92
5	61.86
6	61.86
7	61.92
8	62.25
9	61.79
10	62.14

==> cgn_large_append2.dat <==
1	61.88\\
2	61.87\\
3	61.89\\
4	61.92\\
5	61.86\\
6	61.86\\
7	61.92\\
8	62.25\\
9	61.79\\
10	62.14\\

==> cgn_large_append_25h-inv.dat <==
1	61.86
2	61.58
3	61.21
4	60.89
5	61.1
6	60.88
7	61.11
8	61.32
9	61.12
10	60.97

==> cgn_large_append_25h.dat <==
1	62.45
2	62.28
3	62.06
4	61.47
5	61.84
6	61.7
7	61.99
8	61.95
9	61.7
10	61.52

==> cgn_large_append_50h.dat <==
1	62.21
2	61.95
3	61.68
4	61.87
5	61.52
6	61.7
7	61.56
8	61.64
9	61.71
10	61.86

==> cgn_large_baseline.dat <==
1	63.36
2	63.36
3	63.36
4	63.36
5	63.36
6	63.36
7	63.36
8	63.36
9	63.36
10	63.36

==> cgn_large_baseline_475h.dat <==
1	63.88
2	63.88
3	63.88
4	63.88
5	63.88
6	63.88
7	63.88
8	63.88
9	63.88
10	63.88

==> cgn_small_append.dat <==
1	67.83
2	67.59
3	67.65
4	67.83
5	67.75
6	67.88
7	67.79
8	67.81
9	68.05
10	67.75

==> cgn_small_baseline.dat <==
1	69.13
2	69.13
3	69.13
4	69.13
5	69.13
6	69.13
7	69.13
8	69.13
9	69.13
10	69.13

==> cgn_small_baseline_150h.dat <==
1	71.15
2	71.15
3	71.15
4	71.15
5	71.15
6	71.15
7	71.15
8	71.15
9	71.15
10	71.15

==> cgn_small_baseline_175h.dat <==
1	69.6
2	69.6
3	69.6
4	69.6
5	69.6
6	69.6
7	69.6
8	69.6
9	69.6
10	69.6

==> large_baseline.dat <==
1	87.38
2	87.38
3	87.38
4	87.38
5	87.38
6	87.38
7	87.38
8	87.38
9	87.38
10	87.38
11	87.38
12	87.38
13	87.38
14	87.38
15	87.38


==> large_baseline_475.dat <==
1	88.39
2	88.39
3	88.39
4	88.39
5	88.39
6	88.39
7	88.39
8	88.39
9	88.39
10	88.39
11	88.39
12	88.39
13	88.39
14	88.39
15	88.39

==> large_concat_10h.dat <==
1	87.26
2	87.17
3	87.1
4	86.83
5	86.6
6	86.8
7	87.01
8	86.81
9	86.91
10	86.74
11	86.32
12	86.71
13	86.46
14	86.87
15	86.4

==> large_concat_10h_both.dat <==
1	86.74
2	86.19
3	85.69
4	85.72
5	86.79
6	86.39
7	86.53

==> large_concat_10h_inverted.dat <==
1	86.44
2	86.38
3	86.19
4	85.72
5	86.62
6	86.33
7	86.2
8	86.13
9	85.7
10	85.9
11	86.18
12	85.85
13	85.83
14	86.14
15	85.89



  

==> large_concat_25h.dat <==
1	87.12
2	86.83
3	86.75
4	86.65
5	86.43
6	86.71
7	86.54
8	85.97
9	86.5
10	86.76

==> large_concat_50h.dat <==
1	86.84
2	86.45
3	86.14
4	86.22
5	86.75
6	86.7
7	86.49
8	86.14
9	87.06
10	87.9

==> small_baseline.dat <==
1	122.04
2	122.04
3	122.04
4	122.04
5	122.04
6	122.04
7	122.04
8	122.04
9	122.04
10	122.04



==> small_baseline_175h.dat <==
1	102.62
2	102.62
3	102.62
4	102.62
5	102.62
6	102.62
7	102.62
8	102.62
9	102.62
10	102.62

==> small_baseline_dropout.dat <==
1	100.7
2	100.7
3	100.7
4	100.7
5	100.7
6	100.7
7	100.7
8	100.7
9	100.7
10	100.7

==> small_concat_10h.dat <==
1	121.06
2	119.36
3	117.76
4	118.61
5	118.03
6	116.66
7	117.21
8	117.87
9	116.75
10	116.29

==> small_concat_10h_dropout.dat <==
1	100.58
2	100.47
3	100.71
4	100.66
5	100.53
6	100.77
7	101.63
8	101.47
9	101.73
10	101.99

==> small_concat_15h.dat <==
1	121.93
2	118.85
3	119.4
4	119.03
5	116.32
6	117.06
7	115.78
8	115.92
9	116.65
10	115.89

==> small_concat_15h_dropout.dat <==
1	100.28
2	100.89
3	101.13
4	101
5	102.5
6	101.89
7	101.65
8	103.37
9	103.88
10	105.86

==> small_concat_5h_dropout.dat <==
1	100.26
2	100.52
3	100.12
4	100.54
5	100.81
6	100.51
7	100.25
8	100.6
9	100.62
10	100.74
